Gradient-based shape optimization for the reduction of particle erosion in bended pipes

In this paper we consider a shape optimization problem for the minimization of the erosion, that is caused by the impact of inert particles onto the walls of a bended pipe. Using the continuous adjoint approach, we formally compute the shape derivative of the optimization problem, which is based on a one-way coupled, fully Eulerian description of a monodisperse particle jet, that is transported in a carrier fluid. We validate our approach by numerically optimizing a three-dimensional pipe segment with respect to a single particle species using a gradient descent method, and show, that the erosion rates on the optimized geometry are reduced with respect to the initial bend for a broader range of particle Stokes numbers.

==> Data_Deposition_literature/wpd_datasets.csv <==
XVasquez,YVasquez,XPui1987,YPui1987,XPilou2011,YPilou2011,XBreuer2006,YBreuer2006,XTsai_Pui1990,YTsai_Pui1990
0.17069106290885833,0.11536077910579912,0.17198563769612896,0.056701588706900896,0.1431154394766611,0.06394316912245213,0.09627662190743191,0.005431536640035928,0.04954404603806989,0.02417279734676825
0.2783139048743297,0.3725415797128946,0.2822664895971668,0.2466353281758329,0.1706674536422212,0.09819346950821073,0.1183532536520584,0.05829661951839915,0.07431410161821844,0.035541783483350686
0.3293079533716984,0.45249970137088347,0.3388264227042447,0.3737866874653065,0.21200137720722045,0.15386074748624545,0.13903300378731986,0.09542921787277714,0.11149082681619193,0.06833196315268042
0.37213516305149763,0.5939993113963898,0.37356352368304546,0.6326215420504929,0.2230387093600904,0.17957798435886085,0.1666223992917219,0.15686109178805074,0.12803698785106477,0.09975477279594136
0.43986818159460905,0.8455799377446124,0.44523338743790264,0.746851043796595,0.24096797993212338,0.21671901459418075,0.18869903103634833,0.20972617466641386,0.1500841080123948,0.13116071867731915
0.5692036791107175,0.8909631316005818,0.5732703752889674,0.8480322097851978,0.25890315282081544,0.2581518722288977,0.21905661305395696,0.284025098898937,0.1693925532438148,0.17115875123843272
0.701305395701146,0.9477827666406684,0.7026589936550095,0.9320418502357414,0.2795829029560768,0.29528447058327545,0.22879346810289702,0.3641096987710535,0.18180119030052616,0.1940105539043122
0.9034754807928779,0.954316069057105,0.9020825340612854,0.9414448027993845,0.2919817028183561,0.3109832275834934,0.24676405489154485,0.4312935208021531,0.20386601741183402,0.23829198198388124
1.1221563130195267,0.96652121672042,1.1125414391815456,0.9751343831025107,0.3030190349712262,0.3367004644561087,0.2647129998524421,0.48274064236879655,0.2176853081501155,0.2868905331056726
1.2404328365550144,0.9704504732393179,1.2500122964930398,0.9360863424608445,0.32093256603216747,0.36239662162636943,0.2785499975407012,0.5442146756887793,0.23426098076828483,0.3397724797459194
,,,,0.32508976439919324,0.38527371993507464,0.27722787860902065,0.5828453382238243,0.25773252668338986,0.4069394380151353
,,,,0.3361251291131768,0.4095603476745576,0.3075815257488562,0.6542830441900828,0.2687777285918055,0.4383791114202802
,,,,0.3498972013181839,0.4238242796011722,0.33515714918105355,0.7057006541734298,0.2743239388126506,0.4712662577204412
,,,,0.3471821356549112,0.4495836758784967,0.38337907628744283,0.7699305072479043,0.2894948600659091,0.5026932833041732
,,,,0.38022330431360973,0.4752334577035773,0.43434164576262835,0.8269988827757753,0.3046697161969405,0.5369815271541699
,,,,0.37749840145590463,0.49383980831524,0.46875805420294114,0.8526444486603849,0.3212198121095863,0.5712655550636959
,,,,0.4009227288377354,0.5266721473892789,0.5155516206777826,0.8782520710807563,0.32676012001377197,0.5998608739644596
,,,,0.42298165363238394,0.5666617480694507,0.5582076631744626,0.8952886865237463,0.33227485121243416,0.6098582741345026
,,,,0.4367891397373469,0.6066766443924478,0.6063626973587132,0.9108778290717202,0.3474359352712606,0.6341322540525728
,,,,0.4615867394619054,0.6380741583928836,0.642134671191776,0.9222130876845352,0.3612335841817913,0.6669941047099082
,,,,0.4932684078500811,0.6751730292234941,0.688908563277753,0.933514618773583,0.37640057055727705,0.6955599120273754
,,,,0.526325316019871,0.7122676841136337,0.732920171167183,0.9362409269447782,0.3833239879986228,0.7298734515201979
,,,,0.544236879641926,0.736533232150762,0.7961969406325317,0.9474918667481749,0.3929900152476513,0.758456122599549
,,,,0.5827908120604003,0.7707498050127533,0.8539609463381043,0.9501760155146609,0.4191628547538241,0.7898494206595137
,,,,0.6103310215926417,0.7964164505997176,0.8924735625399637,0.9543497965808723,0.43569327627760557,0.8098273572377158
,,,,0.6323427278540158,0.8020714320847124,0.9708740347252961,0.962693142772824,0.45497417736461554,0.8297968619349763
,,,,0.6585155673601887,0.833464730144677,1.0341350646795533,0.9624992095111617,0.4728759037922383,0.8469093643064427
,,,,0.699794402636368,0.8490749523950055,1.0932782450445133,0.9680403606034417,0.49766760120013753,0.8740150509074812
,,,,0.7369593232010229,0.8732814772655411,1.1359126457134425,0.9693402755819756,0.5293276277605625,0.8953772212736356
,,,,0.771358024691358,0.8860515609519594,1.1785470463823713,0.9706401905605093,0.5568639024150311,0.9181826485943352
,,,,0.7892459790467757,0.8931497993914993,,,0.5981447051300969,0.9352234799777961
,,,,0.8208804289016772,0.8959140510269328,,,0.6380364959913432,0.9422542633698012
,,,,0.8484009640450542,0.9072746052825734,,,0.6903172495204366,0.9578307580963623
,,,,0.8704166051842014,0.9157908050338329,,,0.7329536176282524,0.9605612822080285
,,,,0.8965599331070778,0.9257249660968121,,,0.7673424819241551,0.966178320228785
,,,,0.9268191431803646,0.9284934336727166,,,0.8168570163789285,0.9703183737712291
,,,,0.9557011460331511,0.9298355080559596,,,0.8594953519256306,0.9744795070160276
,,,,0.9832098765432099,0.9326124075128059,,,0.9035069598150606,0.9772058151872229
,,,,1.0121017165904282,0.9411075275617109,,,0.9241414588559341,0.9814344034795562
,,,,1.049243027888446,0.9481467428346579,,,0.9557719738330627,0.9813374368487251
,,,,1.0877477743347597,0.9465980873683397,,,0.9997835817224926,0.9840637450199203
,,,,1.1221405735084353,0.955076343655361,,,1.038288328168806,0.9825150895536022
,,,,1.167525453740593,0.956367826752953,,,1.0630406767989768,0.9810085934919932
,,,,1.2032915252569967,0.963411257966371,,,1.0877949928680337,0.9809327065635167


==> Data_Deposition_literature/wpd_project/info.json <==
{"version":[4,0],"json":"wpd.json","image":"image.png"}

==> Data_Deposition_literature/wpd_project/wpd.json <==
{"version":[4,0],"axesColl":[{"name":"XY","type":"XYAxes","isLogX":false,"isLogY":false,"calibrationPoints":[{"px":44.52049180327869,"py":176.11782786885243,"dx":"0","dy":"0","dz":null},{"px":266.686475409836,"py":175.46311475409834,"dx":"1.4","dy":"0","dz":null},{"px":44.73872950819672,"py":175.89959016393442,"dx":"0","dy":"0","dz":null},{"px":44.52049180327869,"py":23.351434426229506,"dx":"1.4","dy":"1","dz":null}]}],"datasetColl":[{"name":"Vasquez","axesName":"XY","metadataKeys":[],"data":[{"x":71.58196721311475,"y":158.22233606557376,"value":[0.17069106290885833,0.11536077910579912]},{"x":88.6045081967213,"y":118.93954918032786,"value":[0.2783139048743297,0.3725415797128946]},{"x":96.67930327868852,"y":106.71823770491802,"value":[0.3293079533716984,0.45249970137088347]},{"x":103.44467213114753,"y":85.11270491803278,"value":[0.37213516305149763,0.5939993113963898]},{"x":114.13831967213113,"y":46.70286885245901,"value":[0.43986818159460905,0.8455799377446124]},{"x":134.65266393442622,"y":39.71926229508196,"value":[0.5692036791107175,0.8909631316005818]},{"x":155.60348360655738,"y":30.989754098360653,"value":[0.701305395701146,0.9477827666406684]},{"x":187.68442622950818,"y":29.89856557377049,"value":[0.9034754807928779,0.954316069057105]},{"x":222.3842213114754,"y":27.934426229508194,"value":[1.1221563130195267,0.96652121672042]},{"x":241.15266393442622,"y":27.279713114754095,"value":[1.2404328365550144,0.9704504732393179]}]},{"name":"Pui1987","axesName":"XY","metadataKeys":[],"data":[{"x":71.80020491803278,"y":167.1700819672131,"value":[0.17198563769612896,0.056701588706900896]},{"x":89.2592213114754,"y":138.14446721311475,"value":[0.2822664895971668,0.2466353281758329]},{"x":98.20696721311475,"y":118.72131147540982,"value":[0.3388264227042447,0.3737866874653065]},{"x":103.66290983606557,"y":79.2202868852459,"value":[0.37356352368304546,0.6326215420504929]},{"x":115.01127049180327,"y":61.76127049180327,"value":[0.44523338743790264,0.746851043796595]},{"x":135.3073770491803,"y":46.26639344262295,"value":[0.5732703752889674,0.8480322097851978]},{"x":155.8217213114754,"y":33.39036885245901,"value":[0.7026589936550095,0.9320418502357414]},{"x":187.46618852459014,"y":31.862704918032783,"value":[0.9020825340612854,0.9414448027993845]},{"x":220.85655737704917,"y":26.624999999999996,"value":[1.1125414391815456,0.9751343831025107]},{"x":242.68032786885243,"y":32.517418032786885,"value":[1.2500122964930398,0.9360863424608445]}]},{"name":"Pilou2011","axesName":"XY","metadataKeys":[],"data":[{"x":67.21721311475409,"y":166.07889344262293,"value":[0.1431154394766611,0.06394316912245213]},{"x":71.58196721311475,"y":160.84118852459014,"value":[0.1706674536422212,0.09819346950821073]},{"x":78.12909836065573,"y":152.32991803278688,"value":[0.21200137720722045,0.15386074748624545]},{"x":79.87499999999999,"y":148.4016393442623,"value":[0.2230387093600904,0.17957798435886085]},{"x":82.71209016393442,"y":142.72745901639342,"value":[0.24096797993212338,0.21671901459418075]},{"x":85.54918032786884,"y":136.39856557377047,"value":[0.25890315282081544,0.2581518722288977]},{"x":88.82274590163934,"y":130.72438524590163,"value":[0.2795829029560768,0.29528447058327545]},{"x":90.78688524590163,"y":128.32377049180326,"value":[0.2919817028183561,0.3109832275834934]},{"x":92.5327868852459,"y":124.39549180327867,"value":[0.3030190349712262,0.3367004644561087]},{"x":95.36987704918032,"y":120.46721311475409,"value":[0.32093256603216747,0.36239662162636943]},{"x":96.02459016393442,"y":116.97540983606557,"value":[0.32508976439919324,0.38527371993507464]},{"x":97.77049180327867,"y":113.265368852459,"value":[0.3361251291131768,0.4095603476745576]},{"x":99.952868852459,"y":111.08299180327867,"value":[0.3498972013181839,0.4238242796011722]},{"x":99.51639344262294,"y":107.15471311475409,"value":[0.3471821356549112,0.4495836758784967]},{"x":104.75409836065573,"y":103.2264344262295,"value":[0.38022330431360973,0.4752334577035773]},{"x":104.31762295081967,"y":100.38934426229507,"value":[0.37749840145590463,0.49383980831524]},{"x":108.02766393442622,"y":95.36987704918032,"value":[0.4009227288377354,0.5266721473892789]},{"x":111.51946721311474,"y":89.2592213114754,"value":[0.42298165363238394,0.5666617480694507]},{"x":113.70184426229507,"y":83.14856557377048,"value":[0.4367891397373469,0.6066766443924478]},{"x":117.63012295081967,"y":78.34733606557376,"value":[0.4615867394619054,0.6380741583928836]},{"x":122.64959016393442,"y":72.67315573770492,"value":[0.4932684078500811,0.6751730292234941]},{"x":127.8872950819672,"y":66.99897540983606,"value":[0.526325316019871,0.7122676841136337]},{"x":130.72438524590163,"y":63.2889344262295,"value":[0.544236879641926,0.736533232150762]},{"x":136.83504098360655,"y":58.05122950819672,"value":[0.5827908120604003,0.7707498050127533]},{"x":141.1997950819672,"y":54.12295081967213,"value":[0.6103310215926417,0.7964164505997176]},{"x":144.69159836065572,"y":53.24999999999999,"value":[0.6323427278540158,0.8020714320847124]},{"x":148.83811475409834,"y":48.44877049180327,"value":[0.6585155673601887,0.833464730144677]},{"x":155.38524590163934,"y":46.04815573770492,"value":[0.699794402636368,0.8490749523950055]},{"x":161.27766393442622,"y":42.338114754098356,"value":[0.7369593232010229,0.8732814772655411]},{"x":166.73360655737704,"y":40.37397540983606,"value":[0.771358024691358,0.8860515609519594]},{"x":169.57069672131146,"y":39.2827868852459,"value":[0.7892459790467757,0.8931497993914993]},{"x":174.59016393442622,"y":38.846311475409834,"value":[0.8208804289016772,0.8959140510269328]},{"x":178.95491803278688,"y":37.10040983606557,"value":[0.8484009640450542,0.9072746052825734]},{"x":182.4467213114754,"y":35.790983606557376,"value":[0.8704166051842014,0.9157908050338329]},{"x":186.593237704918,"y":34.263319672131146,"value":[0.8965599331070778,0.9257249660968121]},{"x":191.39446721311472,"y":33.826844262295076,"value":[0.9268191431803646,0.9284934336727166]},{"x":195.97745901639342,"y":33.608606557377044,"value":[0.9557011460331511,0.9298355080559596]},{"x":200.3422131147541,"y":33.17213114754098,"value":[0.9832098765432099,0.9326124075128059]},{"x":204.92520491803276,"y":31.862704918032783,"value":[1.0121017165904282,0.9411075275617109]},{"x":210.81762295081964,"y":30.77151639344262,"value":[1.049243027888446,0.9481467428346579]},{"x":216.92827868852456,"y":30.989754098360653,"value":[1.0877477743347597,0.9465980873683397]},{"x":222.3842213114754,"y":29.680327868852455,"value":[1.1221405735084353,0.955076343655361]},{"x":229.58606557377047,"y":29.462090163934423,"value":[1.167525453740593,0.956367826752953]},{"x":235.26024590163934,"y":28.37090163934426,"value":[1.2032915252569967,0.963411257966371]}]},{"name":"Breuer2006","axesName":"XY","metadataKeys":[],"data":[{"x":59.79713114754098,"y":175.0266393442623,"value":[0.09627662190743191,0.005431536640035928]},{"x":63.2889344262295,"y":166.95184426229505,"value":[0.1183532536520584,0.05829661951839915]},{"x":66.5625,"y":161.27766393442622,"value":[0.13903300378731986,0.09542921787277714]},{"x":70.92725409836065,"y":151.8934426229508,"value":[0.1666223992917219,0.15686109178805074]},{"x":74.41905737704917,"y":143.8186475409836,"value":[0.18869903103634833,0.20972617466641386]},{"x":79.2202868852459,"y":132.47028688524588,"value":[0.21905661305395696,0.284025098898937]},{"x":80.74795081967213,"y":120.24897540983605,"value":[0.22879346810289702,0.3641096987710535]},{"x":83.58504098360655,"y":109.99180327868851,"value":[0.24676405489154485,0.4312935208021531]},{"x":86.42213114754098,"y":102.13524590163934,"value":[0.2647129998524421,0.48274064236879655]},{"x":88.6045081967213,"y":92.75102459016392,"value":[0.2785499975407012,0.5442146756887793]},{"x":88.38627049180327,"y":86.85860655737704,"value":[0.27722787860902065,0.5828453382238243]},{"x":93.18749999999999,"y":75.9467213114754,"value":[0.3075815257488562,0.6542830441900828]},{"x":97.55225409836065,"y":68.09016393442623,"value":[0.33515714918105355,0.7057006541734298]},{"x":105.1905737704918,"y":58.26946721311475,"value":[0.38337907628744283,0.7699305072479043]},{"x":113.265368852459,"y":49.53995901639344,"value":[0.43434164576262835,0.8269988827757753]},{"x":118.72131147540982,"y":45.61168032786885,"value":[0.46875805420294114,0.8526444486603849]},{"x":126.14139344262294,"y":41.68340163934426,"value":[0.5155516206777826,0.8782520710807563]},{"x":132.90676229508196,"y":39.064549180327866,"value":[0.5582076631744626,0.8952886865237463]},{"x":140.5450819672131,"y":36.6639344262295,"value":[0.6063626973587132,0.9108778290717202]},{"x":146.21926229508196,"y":34.91803278688524,"value":[0.642134671191776,0.9222130876845352]},{"x":153.63934426229505,"y":33.17213114754098,"value":[0.688908563277753,0.933514618773583]},{"x":160.62295081967213,"y":32.73565573770492,"value":[0.732920171167183,0.9362409269447782]},{"x":170.66188524590163,"y":30.989754098360653,"value":[0.7961969406325317,0.9474918667481749]},{"x":179.827868852459,"y":30.55327868852459,"value":[0.8539609463381043,0.9501760155146609]},{"x":185.93852459016392,"y":29.89856557377049,"value":[0.8924735625399637,0.9543497965808723]},{"x":198.3780737704918,"y":28.589139344262293,"value":[0.9708740347252961,0.962693142772824]},{"x":208.4170081967213,"y":28.589139344262293,"value":[1.0341350646795533,0.9624992095111617]},{"x":217.8012295081967,"y":27.716188524590162,"value":[1.0932782450445133,0.9680403606034417]},{"x":224.56659836065572,"y":27.497950819672127,"value":[1.1359126457134425,0.9693402755819756]},{"x":231.33196721311472,"y":27.279713114754095,"value":[1.1785470463823713,0.9706401905605093]}]},{"name":"Tsai_Pui1990","axesName":"XY","metadataKeys":[],"data":[{"x":52.377049180327866,"y":172.18954918032784,"value":[0.04954404603806989,0.02417279734676825]},{"x":56.30532786885245,"y":170.4436475409836,"value":[0.07431410161821844,0.035541783483350686]},{"x":62.19774590163934,"y":165.42418032786884,"value":[0.11149082681619193,0.06833196315268042]},{"x":64.81659836065573,"y":160.62295081967213,"value":[0.12803698785106477,0.09975477279594136]},{"x":68.30840163934425,"y":155.8217213114754,"value":[0.1500841080123948,0.13116071867731915]},{"x":71.36372950819671,"y":149.71106557377047,"value":[0.1693925532438148,0.17115875123843272]},{"x":73.327868852459,"y":146.21926229508196,"value":[0.18180119030052616,0.1940105539043122]},{"x":76.81967213114753,"y":139.45389344262293,"value":[0.20386601741183402,0.23829198198388124]},{"x":79.00204918032786,"y":132.03381147540983,"value":[0.2176853081501155,0.2868905331056726]},{"x":81.62090163934425,"y":123.95901639344261,"value":[0.23426098076828483,0.3397724797459194]},{"x":85.33094262295081,"y":113.70184426229507,"value":[0.25773252668338986,0.4069394380151353]},{"x":87.07684426229507,"y":108.90061475409836,"value":[0.2687777285918055,0.4383791114202802]},{"x":87.94979508196721,"y":103.88114754098359,"value":[0.2743239388126506,0.4712662577204412]},{"x":90.35040983606557,"y":99.07991803278688,"value":[0.2894948600659091,0.5026932833041732]},{"x":92.75102459016392,"y":93.84221311475409,"value":[0.3046697161969405,0.5369815271541699]},{"x":95.36987704918032,"y":88.6045081967213,"value":[0.3212198121095863,0.5712655550636959]},{"x":96.24282786885244,"y":84.23975409836065,"value":[0.32676012001377197,0.5998608739644596]},{"x":97.11577868852459,"y":82.71209016393442,"value":[0.33227485121243416,0.6098582741345026]},{"x":99.51639344262294,"y":79.00204918032786,"value":[0.3474359352712606,0.6341322540525728]},{"x":101.69877049180327,"y":73.98258196721311,"value":[0.3612335841817913,0.6669941047099082]},{"x":104.09938524590163,"y":69.61782786885246,"value":[0.37640057055727705,0.6955599120273754]},{"x":105.1905737704918,"y":64.38012295081967,"value":[0.3833239879986228,0.7298734515201979]},{"x":106.71823770491802,"y":60.01536885245901,"value":[0.3929900152476513,0.758456122599549]},{"x":110.86475409836065,"y":55.21413934426229,"value":[0.4191628547538241,0.7898494206595137]},{"x":113.48360655737704,"y":52.158811475409834,"value":[0.43569327627760557,0.8098273572377158]},{"x":116.5389344262295,"y":49.103483606557376,"value":[0.45497417736461554,0.8297968619349763]},{"x":119.37602459016392,"y":46.48463114754098,"value":[0.4728759037922383,0.8469093643064427]},{"x":123.30430327868851,"y":42.338114754098356,"value":[0.49766760120013753,0.8740150509074812]},{"x":128.32377049180326,"y":39.064549180327866,"value":[0.5293276277605625,0.8953772212736356]},{"x":132.68852459016392,"y":35.572745901639344,"value":[0.5568639024150311,0.9181826485943352]},{"x":139.23565573770492,"y":32.95389344262295,"value":[0.5981447051300969,0.9352234799777961]},{"x":145.56454918032784,"y":31.862704918032783,"value":[0.6380364959913432,0.9422542633698012]},{"x":153.8575819672131,"y":29.462090163934423,"value":[0.6903172495204366,0.9578307580963623]},{"x":160.62295081967213,"y":29.02561475409836,"value":[0.7329536176282524,0.9605612822080285]},{"x":166.07889344262293,"y":28.152663934426226,"value":[0.7673424819241551,0.966178320228785]},{"x":173.93545081967213,"y":27.497950819672127,"value":[0.8168570163789285,0.9703183737712291]},{"x":180.70081967213113,"y":26.84323770491803,"value":[0.8594953519256306,0.9744795070160276]},{"x":187.68442622950818,"y":26.406762295081965,"value":[0.9035069598150606,0.9772058151872229]},{"x":190.95799180327867,"y":25.752049180327866,"value":[0.9241414588559341,0.9814344034795562]},{"x":195.97745901639342,"y":25.752049180327866,"value":[0.9557719738330627,0.9813374368487251]},{"x":202.96106557377047,"y":25.315573770491802,"value":[0.9997835817224926,0.9840637450199203]},{"x":209.0717213114754,"y":25.533811475409834,"value":[1.038288328168806,0.9825150895536022]},{"x":212.99999999999997,"y":25.752049180327866,"value":[1.0630406767989768,0.9810085934919932]},{"x":216.92827868852456,"y":25.752049180327866,"value":[1.0877949928680337,0.9809327065635167]}]}],"measurementColl":[]}

==> Graphics/tikz/DepositionRateOutflowToInflow.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.951\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=1.4,
ymin=0.1,
ymax=1,
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1, dashed, mark=asterisk, mark options={solid, mycolor1}]
  table[]{Graphics/tikz/data/DepositionRateOutflowToInflow-1.tsv};
\addlegendentry{Deposition rates De=419}

\end{axis}
\end{tikzpicture}%

==> Graphics/tikz/DepositionRateWallToInflow.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.951\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=1.4,
ymin=0,
ymax=1,
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1, mark=*, mark options={solid, mycolor1}]
  table[]{Graphics/tikz/data/DepositionRateWallToInflow-1.tsv};
\addlegendentry{Deposition rates from wall De=419}

\end{axis}
\end{tikzpicture}%

==> Graphics/tikz/data/DepositionRateOutflowToInflow-1.tsv <==
0.131322461702208	0.116852558801507
0.203371476492902	0.41294191201898
0.291114336089488	0.687447605424692
0.394551040491969	0.823351387696094
0.513681589700343	0.894069518089887
0.64850598371461	0.932255845276926
0.799024222534771	0.953898937509362
0.965236306160826	0.96691522790358
1.14714223459277	0.975197403118498
1.34474200783062	0.98078617635542


==> Graphics/tikz/data/DepositionRateOutflowToInflow_Initial.tsv <==

    0.1313    0.1334
    0.1618    0.2574
    0.1955    0.4078
    0.2323    0.5469
    0.2723    0.6567
    0.3155    0.7371
    0.3619    0.7962
    0.4114    0.8402
    0.4641    0.8733
    0.5201    0.8983
    0.5791    0.9173
    0.6414    0.9317
    0.7068    0.9428
    0.7754    0.9516
    0.8472    0.9585
    0.9222    0.9641
    1.0004    0.9686
    1.0817    0.9724
    1.1662    0.9756
    1.2539    0.9782
    1.3447    0.9805

==> Graphics/tikz/data/DepositionRateOutflowToInflow_Optimized.tsv <==
    0.1313    0.2640
    0.1618    0.3483
    0.1955    0.4733
    0.2323    0.6045
    0.2723    0.7101
    0.3155    0.7878
    0.3619    0.8437
    0.4114    0.8844
    0.4641    0.9145
    0.5201    0.9367
    0.5791    0.9528
    0.6414    0.9645
    0.7068    0.9728
    0.7754    0.9787
    0.8472    0.9831
    0.9222    0.9863
    1.0004    0.9888
    1.0817    0.9907
    1.1662    0.9922
    1.2539    0.9933
    1.3447    0.9943

==> Graphics/tikz/data/DepositionRateWallToInflow-1.tsv <==
0.131322461702208	0.0440149077554879
0.163494645948589	0.16130930287538
0.199188163794076	0.343664304371857
0.238403015238669	0.521417051174633
0.281139200282368	0.651763791815887
0.327396718925174	0.740272071632608
0.377175571167085	0.802240134902147
0.430475757008104	0.847021824427927
0.487297276448228	0.879901817285362
0.547640129487459	0.904425287095554
0.611504316125797	0.92269315119641
0.67888983636324	0.936534911048478
0.74979669019979	0.947262973302639
0.824224877635446	0.955527362815273
0.902174398670208	0.96208482629225
0.983645253304077	0.967327690145988
1.06863744153705	0.971552069597904
1.15715096336913	0.974998662371107
1.24918581880032	0.977877106324037
1.34474200783062	0.980345253890349

==> Graphics/tikz/data/DepositionRateWallToInflow_Initial.tsv <==
    0.1313    0.1074
    0.1618    0.2317
    0.1955    0.3886
    0.2323    0.5352
    0.2723    0.6498
    0.3155    0.7328
    0.3619    0.7932
    0.4114    0.8381
    0.4641    0.8718
    0.5201    0.8971
    0.5791    0.9163
    0.6414    0.9309
    0.7068    0.9421
    0.7754    0.9510
    0.8472    0.9580
    0.9222    0.9636
    1.0004    0.9682
    1.0817    0.9720
    1.1662    0.9752
    1.2539    0.9779
    1.3447    0.9802


==> Graphics/tikz/data/DepositionRateWallToInflow_Optimized.tsv <==
    0.1313    0.0464
    0.1618    0.1253
    0.1955    0.2541
    0.2323    0.3944
    0.2723    0.5098
    0.3155    0.5955
    0.3619    0.6550
    0.4114    0.6990
    0.4641    0.7328
    0.5201    0.7571
    0.5791    0.7752
    0.6414    0.7883
    0.7068    0.7986
    0.7754    0.8059
    0.8472    0.8120
    0.9222    0.8169
    1.0004    0.8208
    1.0817    0.8234
    1.1662    0.8268
    1.2539    0.8290
    1.3447    0.8301

    
    


==> Graphics/tikz/data/ErosionRateInitialAndOptimized.tsv <==
    0.1313    0.2373
    0.1618    0.3159
    0.1955    0.3188
    0.2323    0.2327
    0.2723    0.0690
    0.3155    0.0316
    0.3619    0.0545
    0.4114    0.1136
    0.4641    0.1870
    0.5201    0.2569
    0.5791    0.3176
    0.6414    0.3688
    0.7068    0.4098
    0.7754    0.4420
    0.8472    0.4687
    0.9222    0.4902
    1.0004    0.5075
    1.0817    0.5205
    1.1662    0.5311
    1.2539    0.5407
    1.3447    0.5503
    
    

==> Graphics/tikz/data/ErosionRatesInitialOptimized-1.tsv <==
    0.1313    0.0027
    0.1618    0.0081
    0.1955    0.0202
    0.2323    0.0519
    0.2723    0.2156
    0.3155    0.8227
    0.3619    1.9358
    0.4114    3.3719
    0.4641    4.9475
    0.5201    6.5367
    0.5791    8.0655
    0.6414    9.4967
    0.7068   10.8176
    0.7754   12.0280
    0.8472   13.1345
    0.9222   14.1469
    1.0004   15.0749
    1.0817   15.9283
    1.1662   16.7159
    1.2539   17.4450
    1.3447   18.1221

==> Graphics/tikz/data/ErosionRatesInitialOptimized-2.tsv <==
    0.1313    0.0010
    0.1618    0.0037
    0.1955    0.0103
    0.2323    0.0248
    0.2723    0.0667
    0.3155    0.2098
    0.3619    0.6571
    0.4114    1.5277
    0.4641    2.7164
    0.5201    4.0510
    0.5791    5.4154
    0.6414    6.7323
    0.7068    7.9725
    0.7754    9.1037
    0.8472   10.1469
    0.9222   11.0947
    1.0004   11.9534
    1.0817   12.7166
    1.1662   13.4465
    1.2539   14.0935
    1.3447   14.6676

==> Graphics/tikz/data/MaximumErosionRateInitialAndOptimized.tsv <==

    0.1313       0.9210
    0.1618    2.2613
    0.1955   2.5474
    0.2323    1.5614
    0.2723     0.6184
    0.3155   0.2843
    0.3619   0.2797
    0.4114   0.3905
    0.4641  0.5228
    0.5201    0.6329
    0.5791   0.7101
    0.6414   0.7716
    0.7068    0.8145
    0.7754   0.8460
    0.8472   0.8689
    0.9222   0.8869
    1.0004  0.8974
    1.0817     0.9080
    1.1662    0.9132
    1.2539      0.9167 
    1.3447    0.9210
    
    
      
   
   
   
   
   
   
   
    
    
   
   
    
   
    
    
    
    
   
   
  

==> Graphics/tikz/data/Relative_cost_functional_3BFGS.tsv <==
    1.0000    1.0357
    2.0000    0.3072
    3.0000    0.2277
    4.0000    0.1824
    5.0000    0.1495
    6.0000    0.1299
    7.0000    0.1149
    8.0000    0.1034
    9.0000    0.0962
   10.0000    0.0914
   11.0000    0.0880
   12.0000    0.0847
   13.0000    0.0819
   14.0000    0.0803
   15.0000    0.0781
   16.0000    0.0770
   17.0000    0.0756
   18.0000    0.0745

==> Graphics/tikz/data/Relative_d_dir_norms_3BFGS.tsv <==
    1.0000    1.0000
    2.0000    0.2295
    3.0000    0.1656
    4.0000    0.1266
    5.0000    0.0888
    6.0000    0.0653
    7.0000    0.0476
    8.0000    0.0359
    9.0000    0.0298
   10.0000    0.0259
   11.0000    0.0232
   12.0000    0.0209
   13.0000    0.0188
   14.0000    0.0179
   15.0000    0.0157
   16.0000    0.0152
   17.0000    0.0146
